Particle Identification with the ePIC detector at the EIC

The ePIC detector is being designed as a general-purpose detector to deliver the full physics program of the Electron-Ion Collider (EIC) in BNL USA. Particle Identification (PID) plays a crucial role in the EIC physics program. Over a wide phase-space the PID systems provide excellent hadron identification required for the EIC physics program. Additionally, the PID systems have to provide low momentum electron-pion separation to support the calorimeter performance. The ePIC experiment employs different advanced PID technologies to reach the physics goals. The compact set-up the collider and the presence of high magnetic field of the experimental solenoid impose numerous technical challenges. In this article we will describe the PID subsystems of the ePIC detector, with a specific emphasis on high momentum PID system using RICH technology. The article will report about the studies performed with SiPMs as the photo-sensor candidate for forward RICH detector. Also, studies made with novel LAPPD detectors and standard MCP- PMTs chosen as baseline photo-sensor candidates for the backward RICH and barrel DIRC system respectively. This article will include a discussion on the simulation studies made with stand-alone Geant4 simulations and official ePIC software framework.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

